Probing QCD matter via $K^{*0}(892)$ and $\phi(1020)$ resonance production at RHIC

We present the measurements of invariant yields of $K^{*0}$ and $\phi$ resonances at midrapidity in Au+Au collisions at $\sqrt{s_{NN}}$ = 7.7 - 200 GeV using the STAR detector. The transverse momentum ($p_{T}$) spectra and $p_{T}$-integrated yields of $K^{*0}$ and $\phi$ have been studied. The ratios between resonance ($K^{*0}$ and $\phi$) to non-resonance particles ($K$) are presented as a function of centrality. It is found that $K^{*0}/K^{-}$ ratios are suppressed in the most central collisions as compared to peripheral ones for all studied collision energies. On the other hand, $\phi/K^{-}$ ratios are weakly depend on centrality. These results can be understood by considering the effect of more hadronic rescattering for $K^{*0}$ (lifetime $\sim$ 4 fm/c) as compared to $\phi$ (lifetime $\sim$ 42 fm/c). We have also presented the measurement of the first-order azimuthal anisotropy (known as directed flow, $v_{1}$) of $\phi$ meson as a function of rapidity ($y$) at midrapidity in Au+Au collisions at $\sqrt{s_{NN}}$ = 7.7 - 200 GeV. The slope of $\phi$-meson $v_{1}$ ($dv_{1}/dy$) has been compared to the $dv_{1}/dy$ of other identified particles. We have found that all particles that consist of produced quarks show similar behaviour for $\sqrt{s_{NN}}$ $>$ 14.5 GeV.

==> ProcSci_TeX/ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> ProcSci_TeX/history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> ProcSci_TeX/readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

